Detecting Synthetic Political Narratives in Cross-Platform Social Media Discourse

The proliferation of large language models has introduced a new paradigm of synthetic political communication in which narratives may be generated, semantically coordinated, and strategically disseminated across platforms at scale. We present a cross-platform framework for detecting synthetic political narratives using four coordination signals -- lexical diversity D(C), temporal burstiness B(C), rhetorical repetition R(C), and semantic homogenization H(C) -- combined into a Synthetic Narrative Coordination Score SNC(C). We apply the framework to a corpus of 353,223 records spanning six geopolitical event windows collected from six Telegram channels and nine Reddit communities (2023--2026). Results show that IntelSlava exhibits the lowest lexical diversity (MATTR 0.52--0.54), the highest burstiness (B=+0.48 to +0.73), and the highest rhetorical overlap with peer channels (Jaccard 0.12), ranking first in the composite SNC(C) on four of six event windows (SNC 0.45--0.60). Rybar ranks last on all windows despite its high semantic homogenization, because its Russian-language output yields high lexical diversity and near-zero rhetorical Jaccard with English-language channels -- demonstrating that no single indicator is sufficient for coordination detection. Multi-dimensional SNC(C) scoring provides a more robust and interpretable signal than any individual metric.

==> analysis/diversity/diversity_report.json <==
{
  "reddit": {
    "mean_mattr": 0.5275,
    "mean_h_word": 9.9859,
    "mean_h_char": 10.7608,
    "min_mattr_source": "CredibleDefense",
    "max_mattr_source": "ukraine"
  },
  "telegram": {
    "mean_mattr": 0.5818,
    "mean_h_word": 9.6758,
    "mean_h_char": 10.6677,
    "min_mattr_source": "KyivIndependent_official",
    "max_mattr_source": "rybar"
  }
}

==> analysis/diversity/diversity_scores.csv <==
event_id,platform,source,n_records,n_tokens,n_types,ttr,mattr,h_word,h_char
ukraine_war_general,reddit,CredibleDefense,243,64212,5562,0.0866,0.4748,9.1149,10.5292
ukraine_war_general,reddit,IsraelPalestine,35853,2547374,40408,0.0159,0.5107,10.0028,10.7983
ukraine_war_general,reddit,PoliticalDiscussion,24452,1698866,33654,0.0198,0.5348,10.1005,10.6923
ukraine_war_general,reddit,credibledefense,17711,1900957,40198,0.0211,0.5355,10.3176,10.9271
ukraine_war_general,reddit,europe,15330,581951,25796,0.0443,0.5387,10.1531,10.7635
ukraine_war_general,reddit,geopolitics,5727,308711,16833,0.0545,0.5382,10.0514,10.7574
ukraine_war_general,reddit,news,38022,1097424,31257,0.0285,0.5464,10.1275,10.7219
ukraine_war_general,reddit,ukraine,4444,136596,12120,0.0887,0.549,9.9878,10.8777
ukraine_war_general,reddit,worldnews,18614,552685,23232,0.042,0.5476,10.1317,10.8129
ukraine_war_general,telegram,DDGeopolitics,10584,862681,27836,0.0323,0.5755,10.2859,10.8491
ukraine_war_general,telegram,IntelSlava,3034,156432,10367,0.0663,0.5446,9.6447,10.6651
ukraine_war_general,telegram,KyivIndependent_official,7328,344066,14779,0.043,0.5637,10.016,10.7696
ukraine_war_general,telegram,MiddleEastEye_TG,749,77313,7475,0.0967,0.5568,9.7896,10.6992
ukraine_war_general,telegram,rybar,4050,898926,70900,0.0789,0.7843,12.5829,11.4508
ukraine_war_general,telegram,wartranslated,6492,218656,12482,0.0571,0.6034,10.014,10.7358
israel_gaza_general,reddit,CredibleDefense,244,69297,5321,0.0768,0.4496,8.9147,10.4067
israel_gaza_general,reddit,IsraelPalestine,35834,2505738,39600,0.0158,0.508,9.9698,10.7769
israel_gaza_general,reddit,PoliticalDiscussion,24515,1697418,33390,0.0197,0.5324,10.0941,10.6964
israel_gaza_general,reddit,credibledefense,18979,2070175,42136,0.0204,0.5357,10.3303,10.9369
israel_gaza_general,reddit,europe,17745,692988,28392,0.041,0.5382,10.2265,10.8283
israel_gaza_general,reddit,geopolitics,8714,450390,19391,0.0431,0.5325,10.0021,10.7228
israel_gaza_general,reddit,news,35837,1030459,31139,0.0302,0.5477,10.1849,10.7489
israel_gaza_general,reddit,ukraine,6034,205207,14857,0.0724,0.5484,10.0507,10.9372
israel_gaza_general,telegram,DDGeopolitics,4236,331157,17130,0.0517,0.5734,10.2155,10.8154
israel_gaza_general,telegram,IntelSlava,1746,85674,7696,0.0898,0.5398,9.5909,10.6603
israel_gaza_general,telegram,KyivIndependent_official,420,23407,3963,0.1693,0.5437,9.5425,10.6293
israel_gaza_general,telegram,MiddleEastEye_TG,4149,405746,16881,0.0416,0.5678,10.0939,10.7817
israel_gaza_general,telegram,rybar,1173,309039,41528,0.1344,0.8047,12.5396,11.4915
israel_gaza_general,telegram,wartranslated,319,14162,3081,0.2176,0.5834,9.4406,10.5506
nato_summit_2025,telegram,DDGeopolitics,55,5158,1597,0.3096,0.5704,9.0445,10.495
nato_summit_2025,telegram,IntelSlava,21,1870,666,0.3561,0.498,8.1489,10.1051
nato_summit_2025,telegram,KyivIndependent_official,28,1523,615,0.4038,0.5192,8.1356,10.1075
trump_ukraine_diplomacy,telegram,DDGeopolitics,144,20684,3880,0.1876,0.5593,9.5586,10.6097
trump_ukraine_diplomacy,telegram,IntelSlava,48,3539,1081,0.3055,0.5148,8.5177,10.231
trump_ukraine_diplomacy,telegram,KyivIndependent_official,108,6790,1618,0.2383,0.523,8.8765,10.4061
trump_ukraine_diplomacy,telegram,rybar,24,5713,3140,0.5496,0.8004,10.8342,11.1638
trump_ukraine_diplomacy,telegram,wartranslated,43,1776,635,0.3575,0.5191,8.1446,9.9821
gaza_conflict_full,telegram,DDGeopolitics,683,66360,7520,0.1133,0.5486,9.7415,10.7142
gaza_conflict_full,telegram,IntelSlava,171,13130,2719,0.2071,0.5334,9.0906,10.4967
gaza_conflict_full,telegram,KyivIndependent_official,30,1778,615,0.3459,0.4702,8.0873,10.1193
gaza_conflict_full,telegram,MiddleEastEye_TG,638,68294,6369,0.0933,0.5322,9.4865,10.65
gaza_conflict_full,telegram,rybar,38,7956,3315,0.4167,0.6946,10.4871,11.688
iran_israel_escalation,telegram,DDGeopolitics,1519,130554,10298,0.0789,0.5604,9.8999,10.7736
iran_israel_escalation,telegram,IntelSlava,915,44986,5078,0.1129,0.5245,9.2261,10.5115
iran_israel_escalation,telegram,KyivIndependent_official,51,2608,920,0.3528,0.5476,8.6475,10.3541
iran_israel_escalation,telegram,MiddleEastEye_TG,393,37399,4723,0.1263,0.5332,9.4744,10.6264
iran_israel_escalation,telegram,rybar,1507,358485,43084,0.1202,0.7736,12.3897,11.4044
iran_israel_escalation,telegram,wartranslated,50,2045,811,0.3966,0.5715,8.4024,10.1609


==> analysis/repetition/repetition_report.json <==
{
  "ukraine_war_general": {
    "event_id": "ukraine_war_general",
    "sources": {
      "KyivIndependent_official": {
        "n": 7328,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "president volodymyr zelensky",
          "via getty images",
          "president donald trump",
          "ukraine war latest",
          "armed forces ukraine",
          "these indicative estimates",
          "indicative estimates russia",
          "estimates russia combat",
          "russia combat losses",
          "according armed forces"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.038
      },
      "wartranslated": {
        "n": 6492,
        "near_dupe_rate": 0.0003,
        "top_trigrams": [
          "patreon com wartranslated",
          "translations help stay",
          "help stay informed",
          "stay informed consider",
          "informed consider supporting",
          "consider supporting project",
          "supporting project keeps",
          "project keeps wartranslated",
          "keeps wartranslated independent",
          "wartranslated independent active"
        ],
        "top_hashtags": [],
        "top_domains": [
          "patreon.com",
          "wsj.com",
          "fxtwitter.com"
        ],
        "rc_score": 0.0596
      },
      "rybar": {
        "n": 4050,
        "near_dupe_rate": 0.0005,
        "top_trigrams": [
          "ru en max",
          "en max vk",
          "max vk rutube",
          "map rybar ru",
          "ru en ru",
          "en ru en",
          "ru ru en",
          "rybar ru ru",
          "version map rybar",
          "english version map"
        ],
        "top_hashtags": [
          "#россия",
          "#украина",
          "#дайджест",
          "#карта",
          "#сша",
          "#сводка",
          "#эфиры",
          "#итоги",
          "#разбор",
          "#иран"
        ],
        "top_domains": [
          "t.me",
          "x.com",
          "max.ru"
        ],
        "rc_score": 0.003
      },
      "IntelSlava": {
        "n": 3034,
        "near_dupe_rate": 0.001,
        "top_trigrams": [
          "armed forces ukraine",
          "russian armed forces",
          "ukrainian armed forces",
          "russian ministry defense",
          "sanctions against russia",
          "between russia ukraine",
          "russian foreign ministry",
          "air defense systems",
          "president donald trump",
          "nuclear power plant"
        ],
        "top_hashtags": [
          "#russia",
          "#ukraine",
          "#breaking",
          "#a50",
          "#france",
          "#politics",
          "#info",
          "#radar",
          "#awacs",
          "#industry"
        ],
        "top_domains": [
          "t.me",
          "fxtwitter.com",
          "open.substack.com",
          "youtube.com",
          "theglobeandmail.com",
          "politico.eu",
          "bit.ly",
          "youtu.be",
          "orthochristian.com",
          "europeanconservative.com"
        ],
        "rc_score": 0.0769
      },
      "MiddleEastEye_TG": {
        "n": 749,
        "near_dupe_rate": 0.0013,
        "top_trigrams": [
          "https www middleeasteye",
          "www middleeasteye net",
          "middleeasteye net news",
          "president donald trump",
          "utm source telegram",
          "source telegram utm",
          "telegram utm medium",
          "utm medium social",
          "medium social utm",
          "social utm campaign"
        ],
        "top_hashtags": [
          "#breaking",
          "#exclusive",
          "#gaza",
          "#palestinian_state",
          "#iran",
          "#meelive",
          "#palestiniangenocide"
        ],
        "top_domains": [
          "middleeasteye.net",
          "youtube.com",
          "eventbrite.co.uk",
          "youtu.be"
        ],
        "rc_score": 0.0187
      },
      "DDGeopolitics": {
        "n": 10584,
        "near_dupe_rate": 0.0017,
        "top_trigrams": [
          "ddgeopolitics socials donate",
          "socials donate advertising",
          "donate advertising russian",
          "donate advertising russia",
          "donate advertising trump",
          "donate advertising zelensky",
          "donate advertising putin",
          "ukraine ddgeopolitics socials",
          "russian armed forces",
          "donate advertising ukrainian"
        ],
        "top_hashtags": [
          "#russia",
          "#ukraine",
          "#usa",
          "#iran",
          "#map",
          "#digest",
          "#wardata",
          "#uav",
          "#azerbaijan",
          "#israel"
        ],
        "top_domains": [
          "youtube.com",
          "youtu.be",
          "rumble.com",
          "x.com",
          "kick.com",
          "twitch.tv",
          "t.me",
          "bit.ly",
          "archive.ph",
          "vt.tiktok.com"
        ],
        "rc_score": 0.0636
      }
    },
    "shared": {
      "hashtags": [
        [
          "#breaking",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 14
          }
        ],
        [
          "#россия",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 2219
          }
        ],
        [
          "#украина",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 2181
          }
        ],
        [
          "#дайджест",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 1324
          }
        ],
        [
          "#карта",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 819
          }
        ],
        [
          "#сша",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 479
          }
        ],
        [
          "#russia",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 157
          }
        ],
        [
          "#покровск",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 149
          }
        ],
        [
          "#ukraine",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 132
          }
        ],
        [
          "#харьков",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 129
          }
        ],
        [
          "#запорожье",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 106
          }
        ],
        [
          "#мирноград",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 55
          }
        ],
        [
          "#новопавловка",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 52
          }
        ],
        [
          "#средняяазия",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 40
          }
        ],
        [
          "#венгрия",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 36
          }
        ],
        [
          "#iran",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 31
          }
        ],
        [
          "#полтава",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 20
          }
        ],
        [
          "#france",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 11
          }
        ],
        [
          "#exclusive",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 9
          }
        ],
        [
          "#кировоград",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 8
          }
        ]
      ],
      "domains": [
        [
          "youtube.com",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 36
          }
        ],
        [
          "youtu.be",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 25
          }
        ],
        [
          "t.me",
          {
            "sources": [
              "rybar",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 24
          }
        ],
        [
          "x.com",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 18
          }
        ],
        [
          "bit.ly",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 6
          }
        ],
        [
          "fxtwitter.com",
          {
            "sources": [
              "IntelSlava",
              "wartranslated"
            ],
            "total": 3
          }
        ]
      ],
      "trigrams": [
        {
          "trigram": "president donald trump",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 681
        },
        {
          "trigram": "armed forces ukraine",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 674
        },
        {
          "trigram": "president vladimir putin",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 381
        },
        {
          "trigram": "russian president vladimir",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 337
        },
        {
          "trigram": "air defense systems",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 297
        },
        {
          "trigram": "sanctions against russia",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 214
        },
        {
          "trigram": "von der leyen",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 182
        },
        {
          "trigram": "nato secretary general",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 150
        },
        {
          "trigram": "frozen russian assets",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 139
        },
        {
          "trigram": "un security council",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 120
        },
        {
          "trigram": "security guarantees ukraine",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 115
        },
        {
          "trigram": "russian foreign minister",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 112
        },
        {
          "trigram": "secretary general mark",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 85
        },
        {
          "trigram": "general mark rutte",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 85
        },
        {
          "trigram": "secretary state marco",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "MiddleEastEye_TG"
          ],
          "total_count": 69
        },
        {
          "trigram": "state marco rubio",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "MiddleEastEye_TG"
          ],
          "total_count": 69
        },
        {
          "trigram": "russian armed forces",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 455
        },
        {
          "trigram": "ukrainian armed forces",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 286
        },
        {
          "trigram": "special military operation",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 252
        },
        {
          "trigram": "russian ministry defense",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 201
        },
        {
          "trigram": "between russia ukraine",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 119
        },
        {
          "trigram": "nuclear power plant",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 117
        },
        {
          "trigram": "deputy prime minister",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 96
        },
        {
          "trigram": "ursula von der",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 89
        },
        {
          "trigram": "ministry foreign affairs",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 82
        },
        {
          "trigram": "wall street journal",
          "n_sources": 3,
          "sources": [
            "rybar",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 82
        },
        {
          "trigram": "air defense system",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 79
        },
        {
          "trigram": "security service ukraine",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated"
          ],
          "total_count": 74
        },
        {
          "trigram": "deputy foreign minister",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 73
        },
        {
          "trigram": "military industrial complex",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 66
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|wartranslated": 0.0695,
      "KyivIndependent_official|rybar": 0.0,
      "KyivIndependent_official|IntelSlava": 0.0526,
      "KyivIndependent_official|MiddleEastEye_TG": 0.0152,
      "KyivIndependent_official|DDGeopolitics": 0.0526,
      "wartranslated|rybar": 0.0,
      "wartranslated|IntelSlava": 0.1364,
      "wartranslated|MiddleEastEye_TG": 0.005,
      "wartranslated|DDGeopolitics": 0.087,
      "rybar|IntelSlava": 0.0,
      "rybar|MiddleEastEye_TG": 0.0,
      "rybar|DDGeopolitics": 0.0152,
      "IntelSlava|MiddleEastEye_TG": 0.0526,
      "IntelSlava|DDGeopolitics": 0.1429,
      "MiddleEastEye_TG|DDGeopolitics": 0.0204
    }
  },
  "israel_gaza_general": {
    "event_id": "israel_gaza_general",
    "sources": {
      "KyivIndependent_official": {
        "n": 420,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "president volodymyr zelensky",
          "president donald trump",
          "via getty images",
          "president vladimir putin",
          "russian president vladimir",
          "ukraine war latest",
          "afp via getty",
          "told kyiv independent",
          "getty images ukraine",
          "read here photo"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0292
      },
      "wartranslated": {
        "n": 319,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "security guarantees ukraine",
          "israeli air force",
          "head center study",
          "center study occupation",
          "russian occupation forces",
          "sanctions against russia",
          "ukraine general staff",
          "translations help stay",
          "help stay informed",
          "stay informed consider"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0325
      },
      "rybar": {
        "n": 1173,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "ru en max",
          "en max vk",
          "max vk rutube",
          "ru en ru",
          "en ru en",
          "rybar mena rybar",
          "rybar pacific rybar",
          "mena rybar stan",
          "rybar stan ru",
          "stan ru en"
        ],
        "top_hashtags": [
          "#израиль",
          "#иран",
          "#дайджест",
          "#сша",
          "#итоги",
          "#россия",
          "#карта",
          "#ливан",
          "#эфиры",
          "#палестина"
        ],
        "top_domains": [
          "t.me"
        ],
        "rc_score": 0.003
      },
      "IntelSlava": {
        "n": 1746,
        "near_dupe_rate": 0.0029,
        "top_trigrams": [
          "israeli air force",
          "released footage showing",
          "hezbollah released footage",
          "israeli prime minister",
          "air defense system",
          "footage showing targeting",
          "between israel iran",
          "showing targeting idf",
          "air force strikes",
          "president donald trump"
        ],
        "top_hashtags": [
          "#breaking",
          "#israel",
          "#lebanon",
          "#iran",
          "#us",
          "#ramadan",
          "#commentary",
          "#usa"
        ],
        "top_domains": [
          "t.me",
          "jpost.com",
          "palestineaidfund.org",
          "syriagenerals.wordpress.com",
          "fxtwitter.com",
          "nytimes.com",
          "apnews.com",
          "wsj.com",
          "archive.is"
        ],
        "rc_score": 0.052
      },
      "MiddleEastEye_TG": {
        "n": 4149,
        "near_dupe_rate": 0.0075,
        "top_trigrams": [
          "www middleeasteye net",
          "https www middleeasteye",
          "middleeasteye net news",
          "utm source telegram",
          "source telegram utm",
          "telegram utm medium",
          "utm medium social",
          "medium social utm",
          "social utm campaign",
          "utm campaign social"
        ],
        "top_hashtags": [
          "#breaking",
          "#exclusive",
          "#meelive",
          "#gaza",
          "#palestinian_state",
          "#iran",
          "#palestiniangenocide",
          "#gameoverisrael",
          "#protectjournalistsingaza",
          "#savesheikhjarrah"
        ],
        "top_domains": [
          "middleeasteye.net",
          "youtube.com",
          "youtu.be",
          "tinyurl.com",
          "eventbrite.co.uk"
        ],
        "rc_score": 0.0217
      },
      "DDGeopolitics": {
        "n": 4236,
        "near_dupe_rate": 0.0028,
        "top_trigrams": [
          "socials donate advertising",
          "ddgeopolitics socials donate",
          "donate advertising israeli",
          "israel ddgeopolitics socials",
          "donate advertising israel",
          "donate advertising trump",
          "donate advertising iran",
          "donate advertising iranian",
          "advertising israeli media",
          "iran ddgeopolitics socials"
        ],
        "top_hashtags": [
          "#usa",
          "#iran",
          "#israel",
          "#russia",
          "#ukraine",
          "#lebanon",
          "#map",
          "#syria",
          "#china",
          "#turkey"
        ],
        "top_domains": [
          "youtube.com",
          "rumble.com",
          "x.com",
          "twitch.tv",
          "kick.com",
          "war.gov",
          "proquest.com",
          "theinteldrop.org",
          "sott.net",
          "gondolath.org"
        ],
        "rc_score": 0.0509
      }
    },
    "shared": {
      "hashtags": [
        [
          "#iran",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 40
          }
        ],
        [
          "#breaking",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava"
            ],
            "total": 78
          }
        ],
        [
          "#usa",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 43
          }
        ],
        [
          "#israel",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 33
          }
        ],
        [
          "#exclusive",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 12
          }
        ],
        [
          "#lebanon",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 7
          }
        ],
        [
          "#gaza",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 2
          }
        ]
      ],
      "domains": [
        [
          "t.me",
          {
            "sources": [
              "rybar",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 5
          }
        ],
        [
          "youtube.com",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 66
          }
        ]
      ],
      "trigrams": [
        {
          "trigram": "president donald trump",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 400
        },
        {
          "trigram": "prime minister benjamin",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 308
        },
        {
          "trigram": "minister benjamin netanyahu",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 308
        },
        {
          "trigram": "israeli prime minister",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 305
        },
        {
          "trigram": "united states israel",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 79
        },
        {
          "trigram": "un security council",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 72
        },
        {
          "trigram": "wall street journal",
          "n_sources": 4,
          "sources": [
            "rybar",
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 56
        },
        {
          "trigram": "secretary state marco",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "wartranslated",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 50
        },
        {
          "trigram": "state marco rubio",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "wartranslated",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 50
        },
        {
          "trigram": "nuclear power plant",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 46
        },
        {
          "trigram": "israeli air force",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 125
        },
        {
          "trigram": "prime minister netanyahu",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 72
        },
        {
          "trigram": "minister israel katz",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 72
        },
        {
          "trigram": "iran supreme leader",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 67
        },
        {
          "trigram": "un general assembly",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 58
        },
        {
          "trigram": "iran nuclear program",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 54
        },
        {
          "trigram": "between israel iran",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 54
        },
        {
          "trigram": "air defense systems",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 53
        },
        {
          "trigram": "revolutionary guard corps",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 51
        },
        {
          "trigram": "islamic revolutionary guard",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 49
        },
        {
          "trigram": "ministry foreign affairs",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 43
        },
        {
          "trigram": "ayatollah ali khamenei",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG"
          ],
          "total_count": 41
        },
        {
          "trigram": "war against iran",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 35
        },
        {
          "trigram": "israel united states",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 29
        },
        {
          "trigram": "israeli strikes iran",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 28
        },
        {
          "trigram": "russian foreign ministry",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 28
        },
        {
          "trigram": "foreign minister abbas",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 26
        },
        {
          "trigram": "minister abbas araghchi",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 20
        },
        {
          "trigram": "nobel peace prize",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 20
        },
        {
          "trigram": "ru en max",
          "n_sources": 2,
          "sources": [
            "rybar",
            "DDGeopolitics"
          ],
          "total_count": 548
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|wartranslated": 0.0582,
      "KyivIndependent_official|rybar": 0.0,
      "KyivIndependent_official|IntelSlava": 0.0363,
      "KyivIndependent_official|MiddleEastEye_TG": 0.0204,
      "KyivIndependent_official|DDGeopolitics": 0.0309,
      "wartranslated|rybar": 0.0,
      "wartranslated|IntelSlava": 0.0526,
      "wartranslated|MiddleEastEye_TG": 0.0101,
      "wartranslated|DDGeopolitics": 0.0417,
      "rybar|IntelSlava": 0.005,
      "rybar|MiddleEastEye_TG": 0.0,
      "rybar|DDGeopolitics": 0.0101,
      "IntelSlava|MiddleEastEye_TG": 0.0363,
      "IntelSlava|DDGeopolitics": 0.1299,
      "MiddleEastEye_TG|DDGeopolitics": 0.0417
    }
  },
  "nato_summit_2025": {
    "event_id": "nato_summit_2025",
    "sources": {
      "KyivIndependent_official": {
        "n": 28,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "president donald trump",
          "nato summit hague",
          "nato secretary general",
          "secretary general mark",
          "general mark rutte",
          "president volodymyr zelensky",
          "support ukraine nato",
          "volodymyr zelensky met",
          "trump nato summit",
          "summit hague june"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0153
      },
      "wartranslated": {
        "n": 10,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "nato secretary general",
          "german president steinmeier",
          "president steinmeier vilnius",
          "steinmeier vilnius whoever",
          "vilnius whoever defends",
          "whoever defends lithuania",
          "defends lithuania defends",
          "lithuania defends europe",
          "defends europe germany",
          "europe germany deploy"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.005
      },
      "IntelSlava": {
        "n": 21,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "nato summit hague",
          "iran nuclear facilities",
          "nato secretary general",
          "between israel iran",
          "secretary general rutte",
          "general rutte called",
          "rutte called trump",
          "called trump daddy",
          "president trump daddy",
          "strikes iran nuclear"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0118
      },
      "DDGeopolitics": {
        "n": 55,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "ddgeopolitics socials donate",
          "socials donate advertising",
          "donate advertising nato",
          "nato secretary general",
          "secretary general mark",
          "general mark rutte",
          "nato summit hague",
          "advertising nato summit",
          "secretary general rutte",
          "air defense systems"
        ],
        "top_hashtags": [
          "#unitedkingdom",
          "#russia",
          "#serbia"
        ],
        "top_domains": [
          "amazon.com"
        ],
        "rc_score": 0.0153
      }
    },
    "shared": {
      "hashtags": [],
      "domains": [],
      "trigrams": [
        {
          "trigram": "nato secretary general",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 25
        },
        {
          "trigram": "nato summit hague",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 19
        },
        {
          "trigram": "president donald trump",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated"
          ],
          "total_count": 11
        },
        {
          "trigram": "secretary general rutte",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 8
        },
        {
          "trigram": "during nato summit",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 5
        },
        {
          "trigram": "secretary general mark",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "DDGeopolitics"
          ],
          "total_count": 13
        },
        {
          "trigram": "general mark rutte",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "DDGeopolitics"
          ],
          "total_count": 13
        },
        {
          "trigram": "air defense systems",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 5
        },
        {
          "trigram": "sidelines nato summit",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 3
        },
        {
          "trigram": "now producing times",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "DDGeopolitics"
          ],
          "total_count": 2
        },
        {
          "trigram": "short term ukraine",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava"
          ],
          "total_count": 2
        },
        {
          "trigram": "times ammunition months",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 2
        },
        {
          "trigram": "ammunition months nato",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 2
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|wartranslated": 0.005,
      "KyivIndependent_official|IntelSlava": 0.0152,
      "KyivIndependent_official|DDGeopolitics": 0.0256,
      "wartranslated|IntelSlava": 0.005,
      "wartranslated|DDGeopolitics": 0.005,
      "IntelSlava|DDGeopolitics": 0.0152
    }
  },
  "trump_ukraine_diplomacy": {
    "event_id": "trump_ukraine_diplomacy",
    "sources": {
      "KyivIndependent_official": {
        "n": 108,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "president donald trump",
          "president volodymyr zelensky",
          "via getty images",
          "told kyiv independent",
          "afp via getty",
          "getty images ukraine",
          "ukraine war latest",
          "russian president vladimir",
          "president vladimir putin",
          "war against ukraine"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0219
      },
      "wartranslated": {
        "n": 43,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "rare earth metals",
          "rare earth minerals",
          "trump peace plan",
          "including security guarantees",
          "security guarantees discussed",
          "between russia ukraine",
          "any territorial concessions",
          "ukrainian territorial concessions",
          "territorial concessions russia",
          "american peace proposal"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0286
      },
      "rybar": {
        "n": 24,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "ru en max",
          "en max vk",
          "max vk rutube",
          "rybar mena rybar",
          "mena rybar mena",
          "english version rybar",
          "vk rutube ru",
          "rutube ru en",
          "vk rutube rybar",
          "rybar rybar rybar"
        ],
        "top_hashtags": [
          "#сша",
          "#россия",
          "#украина",
          "#дайджест",
          "#турция",
          "#армения",
          "#ес",
          "#китай",
          "#великобритания",
          "#обзорная"
        ],
        "top_domains": [],
        "rc_score": 0.0029
      },
      "IntelSlava": {
        "n": 48,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "rare earth metals",
          "rare earth minerals",
          "make territorial concessions",
          "rare earth elements",
          "trump peace plan",
          "cannot afford russian",
          "afford russian loss",
          "russian loss ukraine",
          "agreement rare earth",
          "ukraine rare earth"
        ],
        "top_hashtags": [],
        "top_domains": [
          "scmp.com"
        ],
        "rc_score": 0.0329
      },
      "DDGeopolitics": {
        "n": 144,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "ddgeopolitics socials donate",
          "socials donate advertising",
          "rare earth metals",
          "donate advertising trump",
          "rare earth elements",
          "rare earth minerals",
          "donate advertising zelensky",
          "make territorial concessions",
          "ukraine rare earth",
          "donate advertising ukrainian"
        ],
        "top_hashtags": [
          "#usa",
          "#ukraine",
          "#russia",
          "#greenland",
          "#denmark",
          "#средняяазия",
          "#сша",
          "#globalism",
          "#economy"
        ],
        "top_domains": [],
        "rc_score": 0.0398
      }
    },
    "shared": {
      "hashtags": [
        [
          "#сша",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 11
          }
        ],
        [
          "#средняяазия",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 2
          }
        ]
      ],
      "domains": [],
      "trigrams": [
        {
          "trigram": "rare earth metals",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 59
        },
        {
          "trigram": "rare earth minerals",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 26
        },
        {
          "trigram": "ukraine rare earth",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 14
        },
        {
          "trigram": "territorial concessions ukraine",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 12
        },
        {
          "trigram": "trump peace plan",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 11
        },
        {
          "trigram": "rare earth elements",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 17
        },
        {
          "trigram": "any territorial concessions",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 8
        },
        {
          "trigram": "agreement rare earth",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 8
        },
        {
          "trigram": "access rare earth",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 7
        },
        {
          "trigram": "secretary state marco",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 7
        },
        {
          "trigram": "state marco rubio",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 7
        },
        {
          "trigram": "president donald trump",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "DDGeopolitics"
          ],
          "total_count": 36
        },
        {
          "trigram": "make territorial concessions",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 12
        },
        {
          "trigram": "ru en max",
          "n_sources": 2,
          "sources": [
            "rybar",
            "DDGeopolitics"
          ],
          "total_count": 9
        },
        {
          "trigram": "envoy steve witkoff",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "DDGeopolitics"
          ],
          "total_count": 8
        },
        {
          "trigram": "earth metals ukraine",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 8
        },
        {
          "trigram": "rare earth resources",
          "n_sources": 2,
          "sources": [
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 6
        },
        {
          "trigram": "en max vk",
          "n_sources": 2,
          "sources": [
            "rybar",
            "DDGeopolitics"
          ],
          "total_count": 6
        },
        {
          "trigram": "between trump zelensky",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 5
        },
        {
          "trigram": "peace proposal ukraine",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "wartranslated"
          ],
          "total_count": 4
        },
        {
          "trigram": "russian foreign minister",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "wartranslated"
          ],
          "total_count": 4
        },
        {
          "trigram": "rare earth deal",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava"
          ],
          "total_count": 4
        },
        {
          "trigram": "between russia ukraine",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "wartranslated"
          ],
          "total_count": 4
        },
        {
          "trigram": "earth metals deal",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "wartranslated"
          ],
          "total_count": 4
        },
        {
          "trigram": "development rare earth",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 4
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|wartranslated": 0.0309,
      "KyivIndependent_official|rybar": 0.0,
      "KyivIndependent_official|IntelSlava": 0.0204,
      "KyivIndependent_official|DDGeopolitics": 0.0363,
      "wartranslated|rybar": 0.0,
      "wartranslated|IntelSlava": 0.0417,
      "wartranslated|DDGeopolitics": 0.0417,
      "rybar|IntelSlava": 0.0,
      "rybar|DDGeopolitics": 0.0117,
      "IntelSlava|DDGeopolitics": 0.0695
    }
  },
  "gaza_conflict_full": {
    "event_id": "gaza_conflict_full",
    "sources": {
      "KyivIndependent_official": {
        "n": 30,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "hamas attack israel",
          "killed hamas attack",
          "ukrainians killed hamas",
          "black sea humanitarian",
          "sea humanitarian corridor",
          "president volodymyr zelensky",
          "through black sea",
          "attack israel risen",
          "million metric tons",
          "number ukrainians killed"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.005
      },
      "rybar": {
        "n": 38,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "israeli palestinian conflict",
          "palestinian conflict chronicles",
          "digest israel palestine",
          "israel palestine video",
          "palestine video rybar",
          "israeli air force",
          "video rybar support",
          "rybar support via",
          "support via indjournalism",
          "via indjournalism bot"
        ],
        "top_hashtags": [
          "#израиль",
          "#палестина",
          "#digest",
          "#video",
          "#israel",
          "#palestine",
          "#дайджест",
          "#карта",
          "#эфиры",
          "#иран"
        ],
        "top_domains": [],
        "rc_score": 0.0063
      },
      "IntelSlava": {
        "n": 171,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "iron dome air",
          "dome air defense",
          "air defense system",
          "israeli air force",
          "air defense systems",
          "hamas attack israel",
          "un secretary general",
          "ground invasion gaza",
          "middle east spectator",
          "israel iron dome"
        ],
        "top_hashtags": [
          "#breaking"
        ],
        "top_domains": [
          "bloomberg.com",
          "archive.ph",
          "axios.com",
          "news.sky.com",
          "aljazeera.com"
        ],
        "rc_score": 0.0529
      },
      "MiddleEastEye_TG": {
        "n": 638,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "www middleeasteye net",
          "https www middleeasteye",
          "utm source telegram",
          "utm medium social",
          "utm campaign social",
          "campaign social traffic",
          "source telegram utm",
          "telegram utm medium",
          "medium social utm",
          "social utm campaign"
        ],
        "top_hashtags": [
          "#israel",
          "#palestine",
          "#breaking",
          "#gaza",
          "#warongaza",
          "#ceasefirenow",
          "#exclusive",
          "#sinwar",
          "#gazaglobalaction",
          "#endthesiege"
        ],
        "top_domains": [
          "middleeasteye.net",
          "youtube.com",
          "youtu.be"
        ],
        "rc_score": 0.039
      },
      "DDGeopolitics": {
        "n": 683,
        "near_dupe_rate": 0.0015,
        "top_trigrams": [
          "ddgeopolitics socials donate",
          "socials donate advertising",
          "al aqsa flood",
          "operation al aqsa",
          "un security council",
          "hamas attack israel",
          "israeli prime minister",
          "ground invasion gaza",
          "ddgeopolitics iron dome",
          "al qassam brigades"
        ],
        "top_hashtags": [
          "#israel",
          "#palestine",
          "#gaza",
          "#digest",
          "#map",
          "#israeli",
          "#yemen",
          "#hamas",
          "#egypt",
          "#iran"
        ],
        "top_domains": [
          "t.me",
          "youtube.com",
          "archive.ph",
          "workers.org",
          "youtu.be",
          "t.co"
        ],
        "rc_score": 0.0671
      }
    },
    "shared": {
      "hashtags": [
        [
          "#israel",
          {
            "sources": [
              "rybar",
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 74
          }
        ],
        [
          "#palestine",
          {
            "sources": [
              "rybar",
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 71
          }
        ],
        [
          "#breaking",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 14
          }
        ],
        [
          "#digest",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 18
          }
        ],
        [
          "#video",
          {
            "sources": [
              "rybar",
              "DDGeopolitics"
            ],
            "total": 14
          }
        ],
        [
          "#gaza",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 10
          }
        ],
        [
          "#ceasefirenow",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 3
          }
        ]
      ],
      "domains": [
        [
          "youtube.com",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 8
          }
        ],
        [
          "archive.ph",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 3
          }
        ],
        [
          "youtu.be",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 3
          }
        ]
      ],
      "trigrams": [
        {
          "trigram": "hamas attack israel",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 50
        },
        {
          "trigram": "president joe biden",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 45
        },
        {
          "trigram": "un security council",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 36
        },
        {
          "trigram": "leader yahya sinwar",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 36
        },
        {
          "trigram": "ground invasion gaza",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 34
        },
        {
          "trigram": "gaza since october",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 28
        },
        {
          "trigram": "release israeli hostages",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 25
        },
        {
          "trigram": "since october th",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 23
        },
        {
          "trigram": "israel defense forces",
          "n_sources": 3,
          "sources": [
            "rybar",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 22
        },
        {
          "trigram": "prime minister netanyahu",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 22
        },
        {
          "trigram": "israeli air force",
          "n_sources": 3,
          "sources": [
            "rybar",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 21
        },
        {
          "trigram": "ground invasion lebanon",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 21
        },
        {
          "trigram": "between israel hamas",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 18
        },
        {
          "trigram": "gaza ceasefire agreement",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 14
        },
        {
          "trigram": "hamas attack october",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 14
        },
        {
          "trigram": "prime minister benjamin",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 95
        },
        {
          "trigram": "minister benjamin netanyahu",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 95
        },
        {
          "trigram": "israeli prime minister",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 77
        },
        {
          "trigram": "occupied west bank",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 73
        },
        {
          "trigram": "hamas leader yahya",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 32
        },
        {
          "trigram": "president donald trump",
          "n_sources": 2,
          "sources": [
            "KyivIndependent_official",
            "MiddleEastEye_TG"
          ],
          "total_count": 26
        },
        {
          "trigram": "al qassam brigades",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 25
        },
        {
          "trigram": "israeli palestinian conflict",
          "n_sources": 2,
          "sources": [
            "rybar",
            "DDGeopolitics"
          ],
          "total_count": 23
        },
        {
          "trigram": "secretary state antony",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 18
        },
        {
          "trigram": "state antony blinken",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 18
        },
        {
          "trigram": "air defense system",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 17
        },
        {
          "trigram": "iron dome missile",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 17
        },
        {
          "trigram": "least palestinians killed",
          "n_sources": 2,
          "sources": [
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 17
        },
        {
          "trigram": "air defense systems",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 16
        },
        {
          "trigram": "missile defense system",
          "n_sources": 2,
          "sources": [
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 16
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|rybar": 0.0,
      "KyivIndependent_official|IntelSlava": 0.005,
      "KyivIndependent_official|MiddleEastEye_TG": 0.0101,
      "KyivIndependent_official|DDGeopolitics": 0.005,
      "rybar|IntelSlava": 0.0101,
      "rybar|MiddleEastEye_TG": 0.0,
      "rybar|DDGeopolitics": 0.0152,
      "IntelSlava|MiddleEastEye_TG": 0.0471,
      "IntelSlava|DDGeopolitics": 0.1494,
      "MiddleEastEye_TG|DDGeopolitics": 0.0989
    }
  },
  "iran_israel_escalation": {
    "event_id": "iran_israel_escalation",
    "sources": {
      "KyivIndependent_official": {
        "n": 51,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "through strait hormuz",
          "president donald trump",
          "president volodymyr zelensky",
          "iranian state media",
          "iran supreme leader",
          "ayatollah ali khamenei",
          "strait hormuz trump",
          "reopen strait hormuz",
          "via getty images",
          "supreme leader ayatollah"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0537
      },
      "wartranslated": {
        "n": 50,
        "near_dupe_rate": 0.0,
        "top_trigrams": [
          "iran supreme leader",
          "blockade strait hormuz",
          "islamic revolutionary guard",
          "revolutionary guard corps",
          "iran closed strait",
          "closed strait hormuz",
          "treated ceasefire violation",
          "bases middle east",
          "strait hormuz according",
          "strait hormuz trump"
        ],
        "top_hashtags": [],
        "top_domains": [],
        "rc_score": 0.0403
      },
      "rybar": {
        "n": 1507,
        "near_dupe_rate": 0.0007,
        "top_trigrams": [
          "ru en ru",
          "en ru en",
          "ru en max",
          "english version rybar",
          "en max vk",
          "max vk rutube",
          "map rybar ru",
          "bot english version",
          "rybar feedback bot",
          "rybar english version"
        ],
        "top_hashtags": [
          "#россия",
          "#украина",
          "#дайджест",
          "#карта",
          "#иран",
          "#израиль",
          "#сша",
          "#курск",
          "#доклад",
          "#сводка"
        ],
        "top_domains": [
          "t.me",
          "map.rybar.ru"
        ],
        "rc_score": 0.003
      },
      "IntelSlava": {
        "n": 915,
        "near_dupe_rate": 0.0011,
        "top_trigrams": [
          "through strait hormuz",
          "iran supreme leader",
          "islamic revolutionary guard",
          "revolutionary guard corps",
          "pass through strait",
          "blockade strait hormuz",
          "open strait hormuz",
          "closure strait hormuz",
          "supreme leader iran",
          "supreme leader khamenei"
        ],
        "top_hashtags": [
          "#iran",
          "#us",
          "#breaking",
          "#israel",
          "#uae"
        ],
        "top_domains": [
          "t.me",
          "jpost.com"
        ],
        "rc_score": 0.0917
      },
      "MiddleEastEye_TG": {
        "n": 393,
        "near_dupe_rate": 0.0153,
        "top_trigrams": [
          "https www middleeasteye",
          "www middleeasteye net",
          "middleeasteye net news",
          "president donald trump",
          "ayatollah ali khamenei",
          "utm source telegram",
          "source telegram utm",
          "telegram utm medium",
          "utm medium social",
          "medium social utm"
        ],
        "top_hashtags": [
          "#palestine",
          "#israel",
          "#breaking",
          "#gaza",
          "#palestinian_state",
          "#iran",
          "#meelive",
          "#warongaza"
        ],
        "top_domains": [
          "middleeasteye.net",
          "youtube.com",
          "youtu.be"
        ],
        "rc_score": 0.0619
      },
      "DDGeopolitics": {
        "n": 1519,
        "near_dupe_rate": 0.0026,
        "top_trigrams": [
          "socials donate advertising",
          "ddgeopolitics socials donate",
          "through strait hormuz",
          "donate advertising iran",
          "donate advertising iranian",
          "donate advertising irgc",
          "revolutionary guard corps",
          "islamic revolutionary guard",
          "support original msg",
          "donate advertising israeli"
        ],
        "top_hashtags": [
          "#iran",
          "#usa",
          "#israel",
          "#russia",
          "#syria",
          "#ukraine",
          "#qatar",
          "#china",
          "#turkey",
          "#uae"
        ],
        "top_domains": [
          "youtube.com",
          "youtu.be",
          "t.me",
          "archive.ph",
          "mospat.ru",
          "t.co",
          "x.com"
        ],
        "rc_score": 0.0844
      }
    },
    "shared": {
      "hashtags": [
        [
          "#iran",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 91
          }
        ],
        [
          "#israel",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 43
          }
        ],
        [
          "#palestine",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 8
          }
        ],
        [
          "#uae",
          {
            "sources": [
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 6
          }
        ],
        [
          "#breaking",
          {
            "sources": [
              "MiddleEastEye_TG",
              "IntelSlava"
            ],
            "total": 6
          }
        ]
      ],
      "domains": [
        [
          "t.me",
          {
            "sources": [
              "rybar",
              "IntelSlava",
              "DDGeopolitics"
            ],
            "total": 7
          }
        ],
        [
          "youtube.com",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 14
          }
        ],
        [
          "youtu.be",
          {
            "sources": [
              "MiddleEastEye_TG",
              "DDGeopolitics"
            ],
            "total": 3
          }
        ]
      ],
      "trigrams": [
        {
          "trigram": "through strait hormuz",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 182
        },
        {
          "trigram": "revolutionary guard corps",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 127
        },
        {
          "trigram": "islamic revolutionary guard",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 124
        },
        {
          "trigram": "iran supreme leader",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 114
        },
        {
          "trigram": "national security council",
          "n_sources": 5,
          "sources": [
            "wartranslated",
            "MiddleEastEye_TG",
            "KyivIndependent_official",
            "DDGeopolitics",
            "IntelSlava"
          ],
          "total_count": 39
        },
        {
          "trigram": "ayatollah ali khamenei",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 90
        },
        {
          "trigram": "president donald trump",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 78
        },
        {
          "trigram": "supreme leader ayatollah",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 77
        },
        {
          "trigram": "guard corps irgc",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 65
        },
        {
          "trigram": "leader ayatollah ali",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 58
        },
        {
          "trigram": "leader ali khamenei",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 58
        },
        {
          "trigram": "supreme leader ali",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 55
        },
        {
          "trigram": "blockade strait hormuz",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 47
        },
        {
          "trigram": "iran islamic revolutionary",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 43
        },
        {
          "trigram": "iranian missile strike",
          "n_sources": 4,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 36
        },
        {
          "trigram": "near strait hormuz",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "MiddleEastEye_TG",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 29
        },
        {
          "trigram": "strait hormuz trump",
          "n_sources": 4,
          "sources": [
            "IntelSlava",
            "KyivIndependent_official",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 22
        },
        {
          "trigram": "control strait hormuz",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 43
        },
        {
          "trigram": "iranian missile attack",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 38
        },
        {
          "trigram": "closure strait hormuz",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 35
        },
        {
          "trigram": "supreme leader khamenei",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 30
        },
        {
          "trigram": "wall street journal",
          "n_sources": 3,
          "sources": [
            "rybar",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 29
        },
        {
          "trigram": "supreme national security",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 29
        },
        {
          "trigram": "united arab emirates",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 27
        },
        {
          "trigram": "killed israeli airstrike",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "MiddleEastEye_TG",
            "DDGeopolitics"
          ],
          "total_count": 26
        },
        {
          "trigram": "ships through strait",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 22
        },
        {
          "trigram": "strait hormuz according",
          "n_sources": 3,
          "sources": [
            "IntelSlava",
            "wartranslated",
            "DDGeopolitics"
          ],
          "total_count": 22
        },
        {
          "trigram": "ships strait hormuz",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 21
        },
        {
          "trigram": "iran strait hormuz",
          "n_sources": 3,
          "sources": [
            "KyivIndependent_official",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 18
        },
        {
          "trigram": "iranian supreme leader",
          "n_sources": 3,
          "sources": [
            "MiddleEastEye_TG",
            "IntelSlava",
            "DDGeopolitics"
          ],
          "total_count": 18
        }
      ]
    },
    "pair_jaccard": {
      "KyivIndependent_official|wartranslated": 0.0309,
      "KyivIndependent_official|rybar": 0.0,
      "KyivIndependent_official|IntelSlava": 0.0753,
      "KyivIndependent_official|MiddleEastEye_TG": 0.0929,
      "KyivIndependent_official|DDGeopolitics": 0.0695,
      "wartranslated|rybar": 0.0,
      "wartranslated|IntelSlava": 0.087,
      "wartranslated|MiddleEastEye_TG": 0.0309,
      "wartranslated|DDGeopolitics": 0.0526,
      "rybar|IntelSlava": 0.0,
      "rybar|MiddleEastEye_TG": 0.0,
      "rybar|DDGeopolitics": 0.0152,
      "IntelSlava|MiddleEastEye_TG": 0.0989,
      "IntelSlava|DDGeopolitics": 0.1976,
      "MiddleEastEye_TG|DDGeopolitics": 0.087
    }
  }
}

==> analysis/repetition/repetition_scores.csv <==
event_id,source,n,near_dupe_rate,rc_score
ukraine_war_general,KyivIndependent_official,7328,0.0,0.038
ukraine_war_general,wartranslated,6492,0.0003,0.0596
ukraine_war_general,rybar,4050,0.0005,0.003
ukraine_war_general,IntelSlava,3034,0.001,0.0769
ukraine_war_general,MiddleEastEye_TG,749,0.0013,0.0187
ukraine_war_general,DDGeopolitics,10584,0.0017,0.0636
israel_gaza_general,KyivIndependent_official,420,0.0,0.0292
israel_gaza_general,wartranslated,319,0.0,0.0325
israel_gaza_general,rybar,1173,0.0,0.003
israel_gaza_general,IntelSlava,1746,0.0029,0.052
israel_gaza_general,MiddleEastEye_TG,4149,0.0075,0.0217
israel_gaza_general,DDGeopolitics,4236,0.0028,0.0509
nato_summit_2025,KyivIndependent_official,28,0.0,0.0153
nato_summit_2025,wartranslated,10,0.0,0.005
nato_summit_2025,IntelSlava,21,0.0,0.0118
nato_summit_2025,DDGeopolitics,55,0.0,0.0153
trump_ukraine_diplomacy,KyivIndependent_official,108,0.0,0.0219
trump_ukraine_diplomacy,wartranslated,43,0.0,0.0286
trump_ukraine_diplomacy,rybar,24,0.0,0.0029
trump_ukraine_diplomacy,IntelSlava,48,0.0,0.0329
trump_ukraine_diplomacy,DDGeopolitics,144,0.0,0.0398
gaza_conflict_full,KyivIndependent_official,30,0.0,0.005
gaza_conflict_full,rybar,38,0.0,0.0063
gaza_conflict_full,IntelSlava,171,0.0,0.0529
gaza_conflict_full,MiddleEastEye_TG,638,0.0,0.039
gaza_conflict_full,DDGeopolitics,683,0.0015,0.0671
iran_israel_escalation,KyivIndependent_official,51,0.0,0.0537
iran_israel_escalation,wartranslated,50,0.0,0.0403
iran_israel_escalation,rybar,1507,0.0007,0.003
iran_israel_escalation,IntelSlava,915,0.0011,0.0917
iran_israel_escalation,MiddleEastEye_TG,393,0.0153,0.0619
iran_israel_escalation,DDGeopolitics,1519,0.0026,0.0844


==> analysis/repetition/top_shared_ngrams_gaza_conflict_full.csv <==
trigram,n_sources,sources,total_count
hamas attack israel,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",50
president joe biden,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",45
un security council,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",36
leader yahya sinwar,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",36
ground invasion gaza,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",34
gaza since october,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",28
release israeli hostages,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",25
since october th,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",23
israel defense forces,3,"['rybar', 'IntelSlava', 'DDGeopolitics']",22
prime minister netanyahu,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",22
israeli air force,3,"['rybar', 'IntelSlava', 'DDGeopolitics']",21
ground invasion lebanon,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",21
between israel hamas,3,"['KyivIndependent_official', 'MiddleEastEye_TG', 'DDGeopolitics']",18
gaza ceasefire agreement,3,"['KyivIndependent_official', 'MiddleEastEye_TG', 'DDGeopolitics']",14
hamas attack october,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",14
prime minister benjamin,2,"['MiddleEastEye_TG', 'DDGeopolitics']",95
minister benjamin netanyahu,2,"['MiddleEastEye_TG', 'DDGeopolitics']",95
israeli prime minister,2,"['MiddleEastEye_TG', 'DDGeopolitics']",77
occupied west bank,2,"['MiddleEastEye_TG', 'DDGeopolitics']",73
hamas leader yahya,2,"['MiddleEastEye_TG', 'DDGeopolitics']",32
president donald trump,2,"['KyivIndependent_official', 'MiddleEastEye_TG']",26
al qassam brigades,2,"['MiddleEastEye_TG', 'DDGeopolitics']",25
israeli palestinian conflict,2,"['rybar', 'DDGeopolitics']",23
secretary state antony,2,"['MiddleEastEye_TG', 'DDGeopolitics']",18
state antony blinken,2,"['MiddleEastEye_TG', 'DDGeopolitics']",18
air defense system,2,"['IntelSlava', 'DDGeopolitics']",17
iron dome missile,2,"['IntelSlava', 'DDGeopolitics']",17
least palestinians killed,2,"['MiddleEastEye_TG', 'DDGeopolitics']",17
air defense systems,2,"['IntelSlava', 'DDGeopolitics']",16
missile defense system,2,"['IntelSlava', 'DDGeopolitics']",16


==> analysis/repetition/top_shared_ngrams_iran_israel_escalation.csv <==
trigram,n_sources,sources,total_count
through strait hormuz,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",182
revolutionary guard corps,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",127
islamic revolutionary guard,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",124
iran supreme leader,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",114
national security council,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",39
ayatollah ali khamenei,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",90
president donald trump,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",78
supreme leader ayatollah,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",77
guard corps irgc,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",65
leader ayatollah ali,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",58
leader ali khamenei,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",58
supreme leader ali,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",55
blockade strait hormuz,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",47
iran islamic revolutionary,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",43
iranian missile strike,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",36
near strait hormuz,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",29
strait hormuz trump,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",22
control strait hormuz,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",43
iranian missile attack,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",38
closure strait hormuz,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",35
supreme leader khamenei,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",30
wall street journal,3,"['rybar', 'IntelSlava', 'DDGeopolitics']",29
supreme national security,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",29
united arab emirates,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",27
killed israeli airstrike,3,"['KyivIndependent_official', 'MiddleEastEye_TG', 'DDGeopolitics']",26
ships through strait,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",22
strait hormuz according,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",22
ships strait hormuz,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",21
iran strait hormuz,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",18
iranian supreme leader,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",18


==> analysis/repetition/top_shared_ngrams_israel_gaza_general.csv <==
trigram,n_sources,sources,total_count
president donald trump,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",400
prime minister benjamin,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",308
minister benjamin netanyahu,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",308
israeli prime minister,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",305
united states israel,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",79
un security council,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",72
wall street journal,4,"['rybar', 'KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",56
secretary state marco,4,"['KyivIndependent_official', 'wartranslated', 'MiddleEastEye_TG', 'DDGeopolitics']",50
state marco rubio,4,"['KyivIndependent_official', 'wartranslated', 'MiddleEastEye_TG', 'DDGeopolitics']",50
nuclear power plant,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",46
israeli air force,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",125
prime minister netanyahu,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",72
minister israel katz,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",72
iran supreme leader,3,"['MiddleEastEye_TG', 'IntelSlava', 'DDGeopolitics']",67
un general assembly,3,"['MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",58
iran nuclear program,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",54
between israel iran,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",54
air defense systems,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",53
revolutionary guard corps,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",51
islamic revolutionary guard,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",49
ministry foreign affairs,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",43
ayatollah ali khamenei,3,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG']",41
war against iran,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",35
israel united states,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",29
israeli strikes iran,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",28
russian foreign ministry,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",28
foreign minister abbas,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",26
minister abbas araghchi,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",20
nobel peace prize,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",20
ru en max,2,"['rybar', 'DDGeopolitics']",548


==> analysis/repetition/top_shared_ngrams_nato_summit_2025.csv <==
trigram,n_sources,sources,total_count
nato secretary general,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",25
nato summit hague,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",19
president donald trump,3,"['IntelSlava', 'KyivIndependent_official', 'wartranslated']",11
secretary general rutte,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",8
during nato summit,3,"['KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",5
secretary general mark,2,"['KyivIndependent_official', 'DDGeopolitics']",13
general mark rutte,2,"['KyivIndependent_official', 'DDGeopolitics']",13
air defense systems,2,"['IntelSlava', 'DDGeopolitics']",5
sidelines nato summit,2,"['IntelSlava', 'DDGeopolitics']",3
now producing times,2,"['KyivIndependent_official', 'DDGeopolitics']",2
short term ukraine,2,"['KyivIndependent_official', 'IntelSlava']",2
times ammunition months,2,"['IntelSlava', 'DDGeopolitics']",2
ammunition months nato,2,"['IntelSlava', 'DDGeopolitics']",2


==> analysis/repetition/top_shared_ngrams_trump_ukraine_diplomacy.csv <==
trigram,n_sources,sources,total_count
rare earth metals,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",59
rare earth minerals,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",26
ukraine rare earth,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",14
territorial concessions ukraine,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",12
trump peace plan,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",11
rare earth elements,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",17
any territorial concessions,3,"['KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",8
agreement rare earth,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",8
access rare earth,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",7
secretary state marco,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",7
state marco rubio,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",7
president donald trump,2,"['KyivIndependent_official', 'DDGeopolitics']",36
make territorial concessions,2,"['IntelSlava', 'DDGeopolitics']",12
ru en max,2,"['rybar', 'DDGeopolitics']",9
envoy steve witkoff,2,"['KyivIndependent_official', 'DDGeopolitics']",8
earth metals ukraine,2,"['IntelSlava', 'DDGeopolitics']",8
rare earth resources,2,"['wartranslated', 'DDGeopolitics']",6
en max vk,2,"['rybar', 'DDGeopolitics']",6
between trump zelensky,2,"['IntelSlava', 'DDGeopolitics']",5
peace proposal ukraine,2,"['KyivIndependent_official', 'wartranslated']",4
russian foreign minister,2,"['KyivIndependent_official', 'wartranslated']",4
rare earth deal,2,"['KyivIndependent_official', 'IntelSlava']",4
between russia ukraine,2,"['IntelSlava', 'wartranslated']",4
earth metals deal,2,"['IntelSlava', 'wartranslated']",4
development rare earth,2,"['IntelSlava', 'DDGeopolitics']",4


==> analysis/repetition/top_shared_ngrams_ukraine_war_general.csv <==
trigram,n_sources,sources,total_count
president donald trump,5,"['wartranslated', 'MiddleEastEye_TG', 'KyivIndependent_official', 'DDGeopolitics', 'IntelSlava']",681
armed forces ukraine,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",674
president vladimir putin,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",381
russian president vladimir,4,"['KyivIndependent_official', 'IntelSlava', 'MiddleEastEye_TG', 'DDGeopolitics']",337
air defense systems,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",297
sanctions against russia,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",214
von der leyen,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",182
nato secretary general,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",150
frozen russian assets,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",139
un security council,4,"['IntelSlava', 'MiddleEastEye_TG', 'wartranslated', 'DDGeopolitics']",120
security guarantees ukraine,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",115
russian foreign minister,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",112
secretary general mark,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",85
general mark rutte,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'DDGeopolitics']",85
secretary state marco,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'MiddleEastEye_TG']",69
state marco rubio,4,"['IntelSlava', 'KyivIndependent_official', 'wartranslated', 'MiddleEastEye_TG']",69
russian armed forces,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",455
ukrainian armed forces,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",286
special military operation,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",252
russian ministry defense,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",201
between russia ukraine,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",119
nuclear power plant,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",117
deputy prime minister,3,"['KyivIndependent_official', 'IntelSlava', 'DDGeopolitics']",96
ursula von der,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",89
ministry foreign affairs,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",82
wall street journal,3,"['rybar', 'IntelSlava', 'DDGeopolitics']",82
air defense system,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",79
security service ukraine,3,"['IntelSlava', 'KyivIndependent_official', 'wartranslated']",74
deputy foreign minister,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",73
military industrial complex,3,"['IntelSlava', 'wartranslated', 'DDGeopolitics']",66


==> analysis/semantic/hc_scores.csv <==
event_id,platform,source,n_sampled,hc_within
ukraine_war_general,reddit,CredibleDefense,243,0.513
ukraine_war_general,reddit,IsraelPalestine,800,0.2879
ukraine_war_general,reddit,PoliticalDiscussion,800,0.2071
ukraine_war_general,reddit,credibledefense,800,0.254
ukraine_war_general,reddit,europe,800,0.1862
ukraine_war_general,reddit,geopolitics,800,0.2259
ukraine_war_general,reddit,news,800,0.1475
ukraine_war_general,reddit,ukraine,800,0.1918
ukraine_war_general,reddit,worldnews,800,0.1689
ukraine_war_general,telegram,DDGeopolitics,800,0.3821
ukraine_war_general,telegram,IntelSlava,800,0.3396
ukraine_war_general,telegram,KyivIndependent_official,800,0.342
ukraine_war_general,telegram,MiddleEastEye_TG,749,0.3684
ukraine_war_general,telegram,rybar,800,0.4613
ukraine_war_general,telegram,wartranslated,800,0.3252
israel_gaza_general,reddit,CredibleDefense,244,0.6191
israel_gaza_general,reddit,IsraelPalestine,800,0.2837
israel_gaza_general,reddit,PoliticalDiscussion,800,0.2098
israel_gaza_general,reddit,credibledefense,800,0.2481
israel_gaza_general,reddit,europe,800,0.1689
israel_gaza_general,reddit,geopolitics,800,0.2263
israel_gaza_general,reddit,news,800,0.1418
israel_gaza_general,reddit,ukraine,800,0.1868
israel_gaza_general,telegram,DDGeopolitics,800,0.3998
israel_gaza_general,telegram,IntelSlava,800,0.42
israel_gaza_general,telegram,KyivIndependent_official,420,0.3811
israel_gaza_general,telegram,MiddleEastEye_TG,800,0.3782
israel_gaza_general,telegram,rybar,800,0.4107
israel_gaza_general,telegram,wartranslated,319,0.318
nato_summit_2025,telegram,DDGeopolitics,55,0.4012
nato_summit_2025,telegram,IntelSlava,21,0.3783
nato_summit_2025,telegram,KyivIndependent_official,28,0.439
trump_ukraine_diplomacy,telegram,DDGeopolitics,144,0.4142
trump_ukraine_diplomacy,telegram,IntelSlava,48,0.4359
trump_ukraine_diplomacy,telegram,KyivIndependent_official,108,0.4751
trump_ukraine_diplomacy,telegram,rybar,24,0.379
trump_ukraine_diplomacy,telegram,wartranslated,43,0.4599
gaza_conflict_full,telegram,DDGeopolitics,683,0.4268
gaza_conflict_full,telegram,IntelSlava,171,0.4412
gaza_conflict_full,telegram,KyivIndependent_official,30,0.3521
gaza_conflict_full,telegram,MiddleEastEye_TG,638,0.4666
gaza_conflict_full,telegram,rybar,38,0.5173
iran_israel_escalation,telegram,DDGeopolitics,800,0.4236
iran_israel_escalation,telegram,IntelSlava,800,0.3786
iran_israel_escalation,telegram,KyivIndependent_official,51,0.3653
iran_israel_escalation,telegram,MiddleEastEye_TG,393,0.3802
iran_israel_escalation,telegram,rybar,800,0.463
iran_israel_escalation,telegram,wartranslated,50,0.3231


==> analysis/semantic/semantic_report.json <==
{
  "cross_matrices": {
    "ukraine_war_general": {
      "sources": [
        "DDGeopolitics",
        "IntelSlava",
        "KyivIndependent_official",
        "MiddleEastEye_TG",
        "rybar",
        "wartranslated"
      ],
      "mean_off_diagonal": 0.2959703082839648
    },
    "israel_gaza_general": {
      "sources": [
        "DDGeopolitics",
        "IntelSlava",
        "KyivIndependent_official",
        "MiddleEastEye_TG",
        "rybar",
        "wartranslated"
      ],
      "mean_off_diagonal": 0.309652508298556
    }
  },
  "hc_scores": [
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "CredibleDefense",
      "n_sampled": 243,
      "hc_within": 0.513
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "IsraelPalestine",
      "n_sampled": 800,
      "hc_within": 0.2879
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "PoliticalDiscussion",
      "n_sampled": 800,
      "hc_within": 0.2071
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "credibledefense",
      "n_sampled": 800,
      "hc_within": 0.254
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "europe",
      "n_sampled": 800,
      "hc_within": 0.1862
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "geopolitics",
      "n_sampled": 800,
      "hc_within": 0.2259
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "news",
      "n_sampled": 800,
      "hc_within": 0.1475
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "ukraine",
      "n_sampled": 800,
      "hc_within": 0.1918
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "reddit",
      "source": "worldnews",
      "n_sampled": 800,
      "hc_within": 0.1689
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "DDGeopolitics",
      "n_sampled": 800,
      "hc_within": 0.3821
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "IntelSlava",
      "n_sampled": 800,
      "hc_within": 0.3396
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "KyivIndependent_official",
      "n_sampled": 800,
      "hc_within": 0.342
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "MiddleEastEye_TG",
      "n_sampled": 749,
      "hc_within": 0.3684
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "rybar",
      "n_sampled": 800,
      "hc_within": 0.4613
    },
    {
      "event_id": "ukraine_war_general",
      "platform": "telegram",
      "source": "wartranslated",
      "n_sampled": 800,
      "hc_within": 0.3252
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "CredibleDefense",
      "n_sampled": 244,
      "hc_within": 0.6191
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "IsraelPalestine",
      "n_sampled": 800,
      "hc_within": 0.2837
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "PoliticalDiscussion",
      "n_sampled": 800,
      "hc_within": 0.2098
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "credibledefense",
      "n_sampled": 800,
      "hc_within": 0.2481
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "europe",
      "n_sampled": 800,
      "hc_within": 0.1689
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "geopolitics",
      "n_sampled": 800,
      "hc_within": 0.2263
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "news",
      "n_sampled": 800,
      "hc_within": 0.1418
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "reddit",
      "source": "ukraine",
      "n_sampled": 800,
      "hc_within": 0.1868
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "DDGeopolitics",
      "n_sampled": 800,
      "hc_within": 0.3998
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "IntelSlava",
      "n_sampled": 800,
      "hc_within": 0.42
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "KyivIndependent_official",
      "n_sampled": 420,
      "hc_within": 0.3811
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "MiddleEastEye_TG",
      "n_sampled": 800,
      "hc_within": 0.3782
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "rybar",
      "n_sampled": 800,
      "hc_within": 0.4107
    },
    {
      "event_id": "israel_gaza_general",
      "platform": "telegram",
      "source": "wartranslated",
      "n_sampled": 319,
      "hc_within": 0.318
    }
  ]
}

==> analysis/snc/snc_report.json <==
{
  "gaza_conflict_full": {
    "n_sources": 5,
    "mean_snc": 0.2765,
    "top3": [
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.4365
      },
      {
        "source": "IntelSlava",
        "platform": "telegram",
        "snc": 0.3996
      },
      {
        "source": "KyivIndependent_official",
        "platform": "telegram",
        "snc": 0.25
      }
    ],
    "telegram_mean_snc": 0.2765
  },
  "iran_israel_escalation": {
    "n_sources": 6,
    "mean_snc": 0.3494,
    "top3": [
      {
        "source": "IntelSlava",
        "platform": "telegram",
        "snc": 0.5992
      },
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.5515
      },
      {
        "source": "MiddleEastEye_TG",
        "platform": "telegram",
        "snc": 0.3694
      }
    ],
    "telegram_mean_snc": 0.3494
  },
  "israel_gaza_general": {
    "n_sources": 14,
    "mean_snc": 0.2522,
    "top3": [
      {
        "source": "IntelSlava",
        "platform": "telegram",
        "snc": 0.5152
      },
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.4385
      },
      {
        "source": "CredibleDefense",
        "platform": "reddit",
        "snc": 0.3333
      }
    ],
    "telegram_mean_snc": 0.2971
  },
  "nato_summit_2025": {
    "n_sources": 4,
    "mean_snc": 0.2662,
    "top3": [
      {
        "source": "KyivIndependent_official",
        "platform": "telegram",
        "snc": 0.4268
      },
      {
        "source": "IntelSlava",
        "platform": "telegram",
        "snc": 0.415
      },
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.2232
      }
    ],
    "telegram_mean_snc": 0.2662
  },
  "trump_ukraine_diplomacy": {
    "n_sources": 5,
    "mean_snc": 0.4093,
    "top3": [
      {
        "source": "wartranslated",
        "platform": "telegram",
        "snc": 0.6269
      },
      {
        "source": "KyivIndependent_official",
        "platform": "telegram",
        "snc": 0.5748
      },
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.5526
      }
    ],
    "telegram_mean_snc": 0.4093
  },
  "ukraine_war_general": {
    "n_sources": 15,
    "mean_snc": 0.2747,
    "top3": [
      {
        "source": "IntelSlava",
        "platform": "telegram",
        "snc": 0.4496
      },
      {
        "source": "DDGeopolitics",
        "platform": "telegram",
        "snc": 0.4158
      },
      {
        "source": "wartranslated",
        "platform": "telegram",
        "snc": 0.4071
      }
    ],
    "telegram_mean_snc": 0.3059
  }
}

==> analysis/snc/snc_scores.csv <==
event_id,platform,source,hc,bc,rc,dc,hc_norm,bc_norm,rc_norm,dc_norm,snc
gaza_conflict_full,telegram,DDGeopolitics,0.4268,0.3841,0.0671,0.5486,0.452179176755448,0.6431137724550899,1.0,0.3493761140819963,0.4365
gaza_conflict_full,telegram,IntelSlava,0.4412,0.3656,0.0529,0.5334,0.5393462469733655,0.5692614770459082,0.7713365539452496,0.28163992869875215,0.3996
gaza_conflict_full,telegram,KyivIndependent_official,0.3521,0.4735,0.005,0.4702,0.0,1.0,0.0,0.0,0.25
gaza_conflict_full,telegram,MiddleEastEye_TG,0.4666,0.223,0.039,0.5322,0.6930992736077483,0.0,0.5475040257648953,0.27629233511586454,0.2411
gaza_conflict_full,telegram,rybar,0.5173,0.2731,0.0063,0.6946,1.0,0.20000000000000007,0.020933977455716582,1.0,0.0552
iran_israel_escalation,telegram,DDGeopolitics,0.4236,0.5505,0.0844,0.5604,0.7183702644746245,0.7141713370696559,0.9177001127395715,0.1441188277800082,0.5515
iran_israel_escalation,telegram,IntelSlava,0.3786,0.729,0.0917,0.5245,0.39671193709792696,1.0,1.0,0.0,0.5992
iran_israel_escalation,telegram,KyivIndependent_official,0.3653,0.4513,0.0537,0.5476,0.3016440314510365,0.555324259407526,0.5715896279594137,0.09273384183059016,0.334
iran_israel_escalation,telegram,MiddleEastEye_TG,0.3802,0.3794,0.0619,0.5332,0.4081486776268762,0.4401921537229785,0.6640360766629086,0.03492573263749515,0.3694
iran_israel_escalation,telegram,rybar,0.463,0.1045,0.003,0.7736,1.0,0.0,0.0,1.0,0.0
iran_israel_escalation,telegram,wartranslated,0.3231,0.5655,0.0403,0.5715,0.0,0.7381905524419536,0.4205186020293123,0.18867924528301905,0.2425
israel_gaza_general,reddit,CredibleDefense,0.6191,-0.2808,,0.4496,1.0,0.0,,0.0,0.3333
israel_gaza_general,reddit,IsraelPalestine,0.2837,0.2088,,0.508,0.2972972972972973,0.47009121459433506,,0.16446071529146722,0.201
israel_gaza_general,reddit,PoliticalDiscussion,0.2098,0.5986,,0.5324,0.1424680494447936,0.8443590974555928,,0.23317375387214867,0.2512
israel_gaza_general,reddit,credibledefense,0.2481,0.3017,,0.5357,0.22271108317619942,0.5592894863178108,,0.2424669107293719,0.1798
israel_gaza_general,reddit,europe,0.1689,0.5634,,0.5382,0.05677770794049861,0.8105616898703792,,0.24950718107575337,0.2059
israel_gaza_general,reddit,geopolitics,0.2263,0.3014,,0.5325,0.17703750261889797,0.5590014402304369,,0.2334553646860039,0.1675
israel_gaza_general,reddit,news,0.1418,0.7607,,0.5477,0.0,1.0,,0.27626020839200216,0.2412
israel_gaza_general,reddit,ukraine,0.1868,0.4357,,0.5484,0.09428032683846635,0.6879500720115217,,0.278231484088989,0.168
israel_gaza_general,telegram,DDGeopolitics,0.3998,0.3281,0.0509,0.5734,0.5405405405405406,0.584637542006721,0.9775510204081633,0.3486341875528021,0.4385
israel_gaza_general,telegram,IntelSlava,0.42,0.4815,0.052,0.5398,0.582861931699141,0.7319251080172827,1.0,0.25401295409743724,0.5152
israel_gaza_general,telegram,KyivIndependent_official,0.3811,0.1699,0.0292,0.5437,0.5013618269432223,0.43274123859817565,0.5346938775510205,0.2649957758377921,0.301
israel_gaza_general,telegram,MiddleEastEye_TG,0.3782,0.3761,0.0217,0.5678,0.4952859836580767,0.6307249159865578,0.38163265306122457,0.33286398197690786,0.2937
israel_gaza_general,telegram,rybar,0.4107,0.0659,0.003,0.8047,0.5633773308191914,0.33288526164186266,0.0,1.0,-0.0259
israel_gaza_general,telegram,wartranslated,0.318,0.1829,0.0325,0.5834,0.3691598575319506,0.44522323571771477,0.6020408163265307,0.3767952689383273,0.2599
nato_summit_2025,telegram,DDGeopolitics,0.4012,0.2728,0.0153,0.5704,0.3772652388797362,0.5153927813163482,1.0,1.0,0.2232
nato_summit_2025,telegram,IntelSlava,0.3783,0.3641,0.0118,0.498,0.0,1.0,0.6601941747572815,0.0,0.415
nato_summit_2025,telegram,KyivIndependent_official,0.439,0.1757,0.0153,0.5192,1.0,0.0,1.0,0.2928176795580109,0.4268
nato_summit_2025,telegram,wartranslated,,,0.005,,,,0.0,,0.0
trump_ukraine_diplomacy,telegram,DDGeopolitics,0.4142,0.358,0.0398,0.5593,0.36628511966701355,1.0,1.0,0.15581232492997196,0.5526
trump_ukraine_diplomacy,telegram,IntelSlava,0.4359,0.2821,0.0329,0.5148,0.5920915712799167,0.7645781637717123,0.8130081300813007,0.0,0.5424
trump_ukraine_diplomacy,telegram,KyivIndependent_official,0.4751,0.2977,0.0219,0.523,1.0,0.8129652605459058,0.5149051490514904,0.028711484593837485,0.5748
trump_ukraine_diplomacy,telegram,rybar,0.379,0.0356,0.0029,0.8004,0.0,0.0,0.0,1.0,-0.25
trump_ukraine_diplomacy,telegram,wartranslated,0.4599,0.3529,0.0286,0.5191,0.8418314255983346,0.984181141439206,0.6964769647696477,0.015056022408963483,0.6269
ukraine_war_general,reddit,CredibleDefense,0.513,-0.1782,,0.4748,1.0,0.0,,0.0,0.3333
ukraine_war_general,reddit,IsraelPalestine,0.2879,0.2381,,0.5107,0.38413132694938434,0.569415948570647,,0.11599353796445895,0.2792
ukraine_war_general,reddit,PoliticalDiscussion,0.2071,0.5529,,0.5348,0.16306429548563614,1.0,,0.19386106623586447,0.3231
ukraine_war_general,reddit,credibledefense,0.254,0.3029,,0.5355,0.2913816689466484,0.6580495144303105,,0.19612277867528263,0.2511
ukraine_war_general,reddit,europe,0.1862,0.3569,,0.5387,0.1058823529411765,0.7319108193133634,,0.20646203554119533,0.2104
ukraine_war_general,reddit,geopolitics,0.2259,0.2579,,0.5382,0.214500683994528,0.5964984270277665,,0.20484652665589664,0.2021
ukraine_war_general,reddit,news,0.1475,0.5331,,0.5464,0.0,0.9729175215428807,,0.23134087237479806,0.2472
ukraine_war_general,reddit,ukraine,0.1918,0.425,,0.549,0.12120383036935704,0.8250581315825468,,0.23974151857835233,0.2355
ukraine_war_general,reddit,worldnews,0.1689,0.3964,,0.5476,0.058549931600547195,0.7859389960333744,,0.23521809369951527,0.2031
ukraine_war_general,telegram,DDGeopolitics,0.3821,0.2068,0.0636,0.5755,0.641860465116279,0.5266037477773219,0.8200270635994588,0.3253634894991923,0.4158
ukraine_war_general,telegram,IntelSlava,0.3396,0.186,0.0769,0.5446,0.5255813953488372,0.49815346737792365,1.0,0.22552504038772206,0.4496
ukraine_war_general,telegram,KyivIndependent_official,0.342,0.0395,0.038,0.5637,0.5321477428180574,0.29777048283408564,0.4736129905277402,0.2872374798061389,0.2541
ukraine_war_general,telegram,MiddleEastEye_TG,0.3684,0.1966,0.0187,0.5568,0.6043775649794801,0.5126521679660786,0.21244925575101492,0.2649434571890144,0.2661
ukraine_war_general,telegram,rybar,0.4613,0.0501,0.003,0.7843,0.858549931600547,0.31226918342224047,0.0,1.0,0.0427
ukraine_war_general,telegram,wartranslated,0.3252,0.4006,0.0596,0.6034,0.48618331053351566,0.7916837641909451,0.7658998646820028,0.4155088852988693,0.4071


==> analysis/summary.csv <==
event,platform,records,sources,date_min,date_max,days_span,avg_per_day
gaza_conflict_full,telegram,1564,6,2023-10-04,2026-05-12,951,1.6
iran_israel_escalation,telegram,4435,6,2024-04-01,2026-05-14,773,5.7
israel_gaza_general,reddit,154388,8,2025-08-02,2026-05-15,285,541.7
israel_gaza_general,telegram,12043,6,2025-05-15,2026-05-14,364,33.1
nato_summit_2025,telegram,125,6,2025-06-11,2025-07-09,28,4.5
trump_ukraine_diplomacy,telegram,369,6,2025-01-20,2026-05-12,476,0.8
ukraine_war_general,reddit,166999,9,2025-10-07,2026-05-15,219,762.6
ukraine_war_general,telegram,32237,6,2025-05-15,2026-05-14,364,88.6


==> analysis/temporal/temporal_report.json <==
{
  "reddit": {
    "mean_burstiness": 0.3397,
    "most_bursty": "news",
    "most_regular": "CredibleDefense"
  },
  "telegram": {
    "mean_burstiness": 0.3007,
    "most_bursty": "IntelSlava",
    "most_regular": "rybar"
  }
}

==> analysis/temporal/temporal_scores.csv <==
event_id,platform,source,n_records,burstiness
ukraine_war_general,reddit,CredibleDefense,243,-0.1782
ukraine_war_general,reddit,IsraelPalestine,35853,0.2381
ukraine_war_general,reddit,PoliticalDiscussion,24452,0.5529
ukraine_war_general,reddit,credibledefense,17711,0.3029
ukraine_war_general,reddit,europe,15330,0.3569
ukraine_war_general,reddit,geopolitics,5727,0.2579
ukraine_war_general,reddit,news,38022,0.5331
ukraine_war_general,reddit,ukraine,4444,0.425
ukraine_war_general,reddit,worldnews,18614,0.3964
ukraine_war_general,telegram,DDGeopolitics,10584,0.2068
ukraine_war_general,telegram,IntelSlava,3034,0.186
ukraine_war_general,telegram,KyivIndependent_official,7328,0.0395
ukraine_war_general,telegram,MiddleEastEye_TG,749,0.1966
ukraine_war_general,telegram,rybar,4050,0.0501
ukraine_war_general,telegram,wartranslated,6492,0.4006
israel_gaza_general,reddit,CredibleDefense,244,-0.2808
israel_gaza_general,reddit,IsraelPalestine,35834,0.2088
israel_gaza_general,reddit,PoliticalDiscussion,24515,0.5986
israel_gaza_general,reddit,credibledefense,18979,0.3017
israel_gaza_general,reddit,europe,17745,0.5634
israel_gaza_general,reddit,geopolitics,8714,0.3014
israel_gaza_general,reddit,news,35837,0.7607
israel_gaza_general,reddit,ukraine,6034,0.4357
israel_gaza_general,telegram,DDGeopolitics,4236,0.3281
israel_gaza_general,telegram,IntelSlava,1746,0.4815
israel_gaza_general,telegram,KyivIndependent_official,420,0.1699
israel_gaza_general,telegram,MiddleEastEye_TG,4149,0.3761
israel_gaza_general,telegram,rybar,1173,0.0659
israel_gaza_general,telegram,wartranslated,319,0.1829
nato_summit_2025,telegram,DDGeopolitics,55,0.2728
nato_summit_2025,telegram,IntelSlava,21,0.3641
nato_summit_2025,telegram,KyivIndependent_official,28,0.1757
trump_ukraine_diplomacy,telegram,DDGeopolitics,144,0.358
trump_ukraine_diplomacy,telegram,IntelSlava,48,0.2821
trump_ukraine_diplomacy,telegram,KyivIndependent_official,108,0.2977
trump_ukraine_diplomacy,telegram,rybar,24,0.0356
trump_ukraine_diplomacy,telegram,wartranslated,43,0.3529
gaza_conflict_full,telegram,DDGeopolitics,683,0.3841
gaza_conflict_full,telegram,IntelSlava,171,0.3656
gaza_conflict_full,telegram,KyivIndependent_official,30,0.4735
gaza_conflict_full,telegram,MiddleEastEye_TG,638,0.223
gaza_conflict_full,telegram,rybar,38,0.2731
iran_israel_escalation,telegram,DDGeopolitics,1519,0.5505
iran_israel_escalation,telegram,IntelSlava,915,0.729
iran_israel_escalation,telegram,KyivIndependent_official,51,0.4513
iran_israel_escalation,telegram,MiddleEastEye_TG,393,0.3794
iran_israel_escalation,telegram,rybar,1507,0.1045
iran_israel_escalation,telegram,wartranslated,50,0.5655

